A Search for Low-mass Dark Matter via Bremsstrahlung Radiation and the Migdal Effect in SuperCDMS

We present a new analysis of previously published of SuperCDMS data using a profile likelihood framework to search for sub-GeV dark matter (DM) particles through two inelastic scattering channels: bremsstrahlung radiation and the Migdal effect. By considering these possible inelastic scattering channels, experimental sensitivity can be extended to DM masses that are undetectable through the DM-nucleon elastic scattering channel, given the energy threshold of current experiments. We exclude DM masses down to $220~\textrm{MeV}/c^2$ at $2.7 \times 10^{-30}~\textrm{cm}^2$ via the bremsstrahlung channel. The Migdal channel search provides overall considerably more stringent limits and excludes DM masses down to $30~\textrm{MeV}/c^2$ at $5.0 \times 10^{-30}~\textrm{cm}^2$.

==> Rock.csv <==
Element , O , Si , Al , Ca , Fe , Mg , H , Na , Ti , K , C , Mn , P , Ba , Sr , S 
 Anorthosite , 0.445201017896431 , 0.175576222082228 , 0.163716041912353 , 0.060363157093715 , 0.118487143510783 , 0.013073701453953 , 3.49848953329968E-05 , 0.008988660481165 , 0.010429307393237 , 0.001894958039253 , 0.000170233704246 , 0.000616916389208 , 0.000770172298597 , 0.000192378000341 , 0.000485104849157 , 0 , 
 Basalt Hornfels , 0.426801538242117 , 0.167349963109834 , 0.113637498905983 , 0.057924265766453 , 0.186944069398241 , 0.024621478600211 , 1.56782730334484E-05 , 0.006811514802162 , 0.011436589453718 , 0.00149498328084 , 0.000107474714021 , 0.001136786171546 , 0.001222941190091 , 0.000154511176277 , 0.000340706915474 , 0 , 
 Biotite Schist , 0.463272376682731 , 0.246446664607663 , 0.12156957005694 , 0.020195443589145 , 0.09480945703535 , 0.011770775761464 , 7.19767950186686E-06 , 0.011317802127711 , 0.004012170341242 , 0.013306318171328 , 0.000170243935582 , 0.000811734015044 , 0.001091112992191 , 0 , 0 , 0.011219133004108 , 
 Dacite , 0.464679693962045 , 0.242799770984551 , 0.105856573821994 , 0.028195992426729 , 0.12140347591568 , 0.012064851085093 , 0.000549758953277 , 0.00899974677608 , 0.004117698538846 , 0.007777814963095 , 0.000599744800558 , 0.001216963325466 , 0.000822306283783 , 0 , 0 , 0.000915608162804 , 
 Gabbro , 0.425742175490787 , 0.161193527457717 , 0.112185819124638 , 0.052939167379171 , 0.185307927942852 , 0.019571453323367 , 0.000407252549338 , 0.006753814533955 , 0.021599281238366 , 0.002385121714569 , 0.000267221372667 , 0.001165115937928 , 0.001157480109369 , 0.000287734508149 , 0.000385485671665 , 0.008651421645461 , 
 Granitoid , 0.474737629079571 , 0.248543557308242 , 0.116175532530679 , 0.023097096033398 , 0.082731932143951 , 0.007948860875202 , 0.001020466301678 , 0.014267395178474 , 0.003890212809331 , 0.014229176382522 , 0.001406039518176 , 0.000672116526276 , 0.0018781633015 , 0.004674336625408 , 0.001937028972119 , 0.002790456413474 , 
 Greenstone , 0.443980563846338 , 0.203037689464168 , 0.107238800423765 , 0.041145650350916 , 0.151935073447318 , 0.0182217319178 , 0.000663623724709 , 0.007928694918243 , 0.005248495330817 , 0.005683208920474 , 0.000339899062079 , 0.001766395327143 , 0.000750778482482 , 0.000140401484519 , 0.000283675197883 , 0.011635318101345 , 
 Greywacke-Slate , 0.465040750539135 , 0.240508966061203 , 0.117815650754021 , 0.020250336564257 , 0.108168508825101 , 0.009914055463308 , 0.000545638470792 , 0.010762279642923 , 0.004600448882031 , 0.010291940168632 , 0.000173015449399 , 0.001051064463713 , 0.000921862967923 , 0.000244384074288 , 0.000436594487971 , 0.009274503185304 , 
 Iron Formation , 0.402379245007384 , 0.16618087712824 , 0.051973832496808 , 0.017912515634049 , 0.323949962237131 , 0.007089105641664 , 0.000379824175966 , 0.003202483467488 , 0.002921308610306 , 0.003891048436668 , 9.57368879115939E-05 , 0.008024184719304 , 0.001277291466844 , 0 , 0 , 0.010722584090237 , 
 Peridotite , 0.369526096458858 , 0.088642257657795 , 0.023639406275293 , 0.036428008494105 , 0.370924739408556 , 0.029535594283749 , 2.21738032294612E-05 , 0.00090068523532 , 0.077188000423698 , 0.000189673623937 , 0.000700290293206 , 0.001669551937646 , 0.000451066871651 , 9.59864934700074E-05 , 8.64687394865401E-05 , 0 , 
 Pokegama Quartzite , 0.50545850821107 , 0.381761525745549 , 0.046660816700123 , 0.000845985424147 , 0.048811165099205 , 0.001064085996287 , 0 , 0.001941050842429 , 0.000636177355139 , 0.012562982992949 , 0 , 0.000257701633103 , 0 , 0 , 0 , 0 , 
 Porphyry , 0.475728691297414 , 0.259650035072013 , 0.123828394976228 , 0.024113111096164 , 0.071956981128239 , 0.009642925301647 , 0.000336320339537 , 0.015600767787744 , 0.002790418944789 , 0.007895419435958 , 0.000740437480938 , 0.000707853186595 , 0.000953500240269 , 0 , 0 , 0.006055143712466 , 
 Biwabik Iron Formation , 0.373846061126974 , 0.137974340178407 , 0.010534591871842 , 0.004309384452289 , 0.460906762366645 , 0.008423754161298 , 0 , 0.000311986216504 , 4.99698659404784E-05 , 0.000408159443771 , 0.000291523855487 , 0.00217935719413 , 0.000646694644595 , 7.16799860029673E-05 , 4.57346361136557E-05 , 0 , 
 Troctolite , 0.411596045610309 , 0.140633782046679 , 0.103733448516104 , 0.042379208230604 , 0.234649594664138 , 0.026708817654678 , 1.69579686794288E-05 , 0.005334127374273 , 0.026377293367912 , 0.001059865566407 , 0.000625750325656 , 0.001205530244541 , 0.000826059307792 , 0.00016749664222 , 0.000351222849061 , 0.004334799630946 , 
 Virginia Formation , 0.430175160172567 , 0.172027436539366 , 0.121339005277852 , 0.043437530457412 , 0.181110787817617 , 0.02328579171246 , 1.05160646766297E-05 , 0.007053621707531 , 0.009330280118417 , 0.00545862262061 , 0.003344292528907 , 0.000955805891699 , 0.00121389316406 , 0.000651600427371 , 0.000605655499454 , 0


==> SoudanRegion.csv <==
Modeled Area,0,0,Radius (m),0,Angle,0,Iron Formation,0,Greenstone,0,Dacite,0,Greywacke-Slate,0,Porphyry,0,Biotite Schist,0,Granitoid,0,Gabbro,0,Peridotite,0,Pokegama Qtzt,0,Biwabik IF,0,Virginia Fm,0,Basalt Hornfels,0,Anorthosite,0,Troctolite,
ID,SECTOR,ACRES,MIN,MAX,MIN,MAX,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector,Acres,% Sector
1,NNE 100 Meters,0.9691494780682,0,100,0,45,0.932873732382,0.962569503975271,0.0362757456862,0.037430496024729,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
2,NNE 500 Meters,1253.63552748091,100,500,0,45,19.49889130865,0.015553875812559,1234.13663617226,0.984446124187441,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
3,NNE 1000 Meters,72.7743846106599,500,1000,0,45,8.91491724716,0.122500757579119,0,0,16.2821499147,0.223734628630786,10.8722978931,0.149397318180928,36.7050195556999,0.504367295609167,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
4,NNE 5000 Meters,2328.86049968251,1000,5000,0,45,67.4932270503,0.028981223675485,99.4642507817998,0.042709406937582,2102.78366152999,0.902923838425127,8.43571186892,0.003622248679159,50.6836484515,0.021763282282648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,NNE 10000 Meters,7278.01612547577,5000,10000,0,45,22.5837562307999,0.003103009919386,3762.20446269779,0.516927195246061,511.732214768,0.070312047396645,737.17429672761,0.101287807558879,242.279100647999,0.033289167881881,1192.7634106024,0.163885788385008,627.172623276999,0.086173568794614,182.10626052417,0.025021414817526,0,0,0,0,0,0,0,0,0,0,0,0,0,0
6,NNE 20000 Meters,27880.93629653,10000,20000,0,45,0,0,0,0,0,0,0,0,0,0,3261.97007913,0.116996432416654,24618.9662174,0.883003567583346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
7,NNE 50000 Meters,203779.526641255,20000,50000,0,45,0,0,2920.0289051643,0.014329353656341,0,0,0,0,0,0,5424.6856955151,0.02662036655461,193141.025466604,0.947794062779525,2293.78657397199,0.011256217009524,0,0,0,0,0,0,0,0,0,0,0,0,0,0
8,ENE 100 Meters,0.9694694030022,0,100,45,90,0.946581556074,0.976391367424983,0.0228878469282,0.023608632575017,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,ENE 500 Meters,23.2843095931858,100,500,45,90,14.75330152628,0.633615588524797,8.47418380012,0.363943958321186,0.0568242667858,0.002440453154017,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,ENE 1000 Meters,72.7747205928099,500,1000,45,90,36.64383398311,0.503524213966276,16.45603515815,0.226122958962976,19.6748514515499,0.270352827070747,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
11,ENE 5000 Meters,2328.86765556383,1000,5000,45,90,366.64026012488,0.157432844777139,1201.67032021329,0.515989097681191,520.970195971499,0.223701074093611,0,0,99.4094126957598,0.042685728602166,0,0,97.0107248653,0.041655748291894,43.1667416930999,0.018535506553999,0,0,0,0,0,0,0,0,0,0,0,0,0,0
12,ENE 10000 Meters,7277.79832729484,5000,10000,45,90,800.964193582899,0.110055837983163,3722.00300132139,0.511418815682525,1854.38375800363,0.254800102257423,156.897498869999,0.02155837408706,571.109167880098,0.078472793858301,0,0,35.97083389363,0.004942543373141,136.4698737432,0.018751532758387,0,0,0,0,0,0,0,0,0,0,0,0,0,0
13,ENE 20000 Meters,29111.310794401,10000,20000,45,90,921.291993789999,0.031647217821851,16784.7872575388,0.576572706604714,1480.8840001838,0.050869712141874,127.066232999999,0.004364840659268,591.732751412797,0.020326558140646,7369.52676859681,0.253149946446732,1586.003160322,0.05448065088938,250.018629556805,0.008588367295536,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,ENE 50000 Meters,203781.747478825,20000,50000,45,90,1194.7646416392,0.005862961999398,57634.0985260057,0.28282267297759,849.856507364235,0.004170425064456,11325.3610785396,0.055575934639173,295.465302198787,0.001449910533472,30131.7586176302,0.147862892483838,80617.5055808438,0.39560709719216,11573.595778779,0.056794074650781,0,0,0,0,0,0,0,0,0,0,6375.79574270218,0.031287373975261,3783.5457031226,0.018566656483873
15,ESE 100 Meters,0.969149687533,0,100,90,135,0.969149687533,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
16,ESE 500 Meters,23.284898809583,100,500,90,135,8.46288613844999,0.363449556197644,14.7493253896999,0.633428794787365,0.0224669568779,0.000964872429192,0.0502203245552,0.002156776585799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
17,ESE 1000 Meters,72.7727806342699,500,1000,90,135,1.29452604743,0.017788602223898,36.342456931,0.499396293700034,31.4392275549999,0.432019049993462,3.69657010084,0.050796054082606,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
18,ESE 5000 Meters,2328.86177212659,1000,5000,90,135,216.1566512033,0.092816436677527,1765.16303442999,0.757950967960687,347.542086493299,0.149232595361786,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
19,ESE 10000 Meters,7277.79040318839,5000,10000,90,135,881.799884906899,0.121163132771807,6115.21873426999,0.840257605054265,136.3936684764,0.018741082240655,0,0,71.6174415304999,0.009840547413831,0,0,72.7606740046,0.009997632519442,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
20,ESE 20000 Meters,29111.2880910068,10000,20000,90,135,311.966390601999,0.010716337581035,7078.49430193999,0.243152906178917,0,0,652.560961885999,0.022416079970285,83.1402262922999,0.002855944609266,0,0,20882.0834036999,0.717319114785268,103.0428065866,0.00353961687523,0,0,0,0,0,0,0,0,0,0,0,0,0,0
21,ESE 50000 Meters,203779.525888925,20000,50000,90,135,0,0,0,0,0,0,0,0,0,0,0,0,55505.6063056999,0.272380682326027,3369.93390969129,0.016537156492984,0,0,0,0,6143.58172646999,0.030148179507586,2457.7248770702,0.012060705639338,8730.8338938382,0.042844509799268,11872.7252052759,0.058262600982531,115699.11997088,0.567766165252266
22,SSE 100 Meters,0.969149687585,0,100,135,180,0.969149687585,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
23,SSE 500 Meters,23.2841303317299,100,500,135,180,1.19287085506,0.0512310676012,13.1378268453999,0.564239533889597,0,0,8.95343263126999,0.384529398509203,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
24,SSE 1000 Meters,72.7720545433769,500,1000,135,180,0,0,26.9667900988999,0.37056518835573,19.546566626677,0.268599900735604,26.2586978178,0.360834910908666,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
25,SSE 5000 Meters,2328.8652802822,1000,5000,135,180,661.240091594998,0.283932306945154,1408.6409651417,0.60486150790612,0,0,0,0,98.6305991252,0.042351354524573,0,0,0,0,160.3536244203,0.068854830624152,0,0,0,0,0,0,0,0,0,0,0,0,0,0
26,SSE 10000 Meters,7277.7878068523,5000,10000,135,180,70.1562313554999,0.009639774230494,3177.61854036,0.436618739745085,0,0,3946.8502772,0.542314557932549,41.31848859,0.005677341753643,0,0,0,0,41.8442693468,0.005749586338228,0,0,0,0,0,0,0,0,0,0,0,0,0,0
27,SSE 20000 Meters,29111.2886736989,10000,20000,135,180,0,0,69.2445518236999,0.002378615134488,0,0,7362.37494725,0.252904467053074,0,0,1576.69138890999,0.054160824228111,19898.1175828,0.683518953964319,204.8602029152,0.007037139620009,0,0,0,0,0,0,0,0,0,0,0,0,0,0
28,SSE 50000 Meters,203779.529629085,20000,50000,135,180,0,0,236.199508835299,0.001159093404844,0,0,0,0,0,0,1571.76498132,0.007713066097369,25839.2712605657,0.126800132023063,28559.8637015151,0.140150798038935,245.9427055097,0.001206905845535,570.3084465979,0.002798654249698,14459.5739321657,0.070956950182801,52984.763461,0.260010235362902,7649.23591965442,0.037536821944664,2732.57229092149,0.013409454305323,68930.033421,0.338257888544864
29,SSW 100 Meters,0.969149687585,0,100,180,225,0.969149687585,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
30,SSW 500 Meters,23.2841303312,100,500,180,225,4.85182184508,0.208374621515441,10.2532524086,0.440353677064802,0,0,8.17905607752,0.351271701419757,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
31,SSW 1000 Meters,72.77355067605,500,1000,180,225,0,0,2.48332218725,0.034123966251207,17.1521316454,0.235691834273036,12.4079763019,0.170501180533761,40.7301205415,0.559683018941996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
32,SSW 5000 Meters,2328.86173631318,1000,5000,180,225,214.137937486399,0.091949613902541,1768.13918199999,0.759228920476458,346.288437454,0.148694287880829,0,0,0.296179372796,0.000127177740171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
33,SSW 10000 Meters,7277.788229243,5000,10000,180,225,0,0,658.677042010998,0.090505112441216,97.9011007369999,0.013452040325057,6403.22346103,0.879830967779621,0,0,0,0,0,0,117.986625465,0.016211879454106,0,0,0,0,0,0,0,0,0,0,0,0,0,0
34,SSW 20000 Meters,29111.291663287,10000,20000,180,225,0,0,670.318096722299,0.02302605135064,207.026489663999,0.007111552866103,11257.2523443999,0.386697109650985,0,0,5468.577045015,0.18785071814287,10997.7959348692,0.37778454017342,510.321752616599,0.017530027815982,0,0,0,0,0,0,0,0,0,0,0,0,0,0
35,SSW 50000 meters,203779.53879893,20000,50000,180,225,0,0,14067.0125361388,0.069030544573068,0,0,6195.01966273997,0.030400597131848,205.839765685,0.001010110077284,3622.8162778799,0.017778115993552,61091.9108672201,0.299794136483445,393.28912057299,0.001929973553238,0,0,2214.54125874627,0.010867338653325,28386.71888237,0.139301124390016,87602.3904275775,0.429888059144225,0,0,0,0,0,0
36,WSW 100 Meters,0.96914968752,0,100,225,270,0.96914968752,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
37,WSW 500 Meters,23.2849921232669,100,500,225,270,19.0956660497999,0.82008471159065,3.376420549925,0.145004152548164,0,0,0.812905523542,0.034911135861185,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
38,WSW 1000 Mieter,72.7722543307692,500,1000,225,270,21.37462560274,0.29371943743266,6.8020076754373,0.093469794745129,0.308241074992,0.004235695016276,31.4828562611999,0.432621698348136,12.8045237164,0.175953374457799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
39,WSW 5000 Meters,2328.86283246379,1000,5000,225,270,294.904387022239,0.126630208920569,324.810510404232,0.139471722368725,1469.76758316432,0.631109553845813,227.848873574,0.09783696592081,11.531478299,0.004951548944083,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
40,WSW 10000 Meters,7277.78943595858,5000,10000,225,270,0,0,345.876830638599,0.047524984568758,3112.84220064999,0.427718090505594,3819.07040466999,0.524756924925648,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
41,WSW 20000 Meters,29111.314024825,10000,20000,225,270,0,0,1297.279907399,0.044562739637679,5730.0637971012,0.196832880584326,19589.9009000211,0.672930836557759,0,0,0,0,1678.86531584299,0.057670543982017,815.204104460698,0.028002999238218,0,0,0,0,0,0,0,0,0,0,0,0,0,0
42,WSW 50000 Meters,203779.500089419,20000,50000,225,270,26.1731905080999,0.000128438780626,6716.21263662879,0.032958234923934,27525.3563459463,0.135074216660008,39768.2260063525,0.195153221933031,41.9838645378,0.000206025947259,6619.20854704999,0.032482210154336,119037.26136838,0.584147381439968,334.553234805499,0.001641741365833,0,0,362.669898375299,0.001779717283712,3333.56721891999,0.016358697599401,14.2877779148999,7.01139118931512E-05,0,0,0,0,0,0
43,WNW 100 Meters,0.9695304096519,0,100,270,315,0.901107450627,0.929426701479671,0.0684229590249,0.070573298520329,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
44,WNW 500 Meters,23.2842361461199,100,500,270,315,11.34321085012,0.487162678600914,11.9410252959999,0.512837321399086,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
45,WNW 1000 Meters,72.77293230152,500,1000,270,315,38.30988658602,0.526430437450159,25.6186105192,0.35203488040106,7.49537687745,0.102996768721568,1.34905831885,0.018537913427213,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
46,WNW 5000 Meters,2328.8649422879,1000,5000,270,315,74.6064559380999,0.032035544261663,2.1070167727,0.00090473978737,761.856875666999,0.327136564183298,1475.66174982,0.633639900289922,14.6328440901,0.006283251477745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
47,WNW 10000 Meters,7277.78957216449,5000,10000,270,315,0,0,150.702079983999,0.020707122470316,1325.30718006199,0.182102981533146,5801.7803121185,0.797189895996538,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
48,WNW 20000 Meters,29111.5366702451,10000,20000,270,315,0,0,4500.83874720998,0.154606704489437,105.597895077037,0.003627355583224,15221.6185131543,0.522872381680639,0,0,8259.88212215303,0.283732261052212,1023.59939265073,0.035161297194488,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
49,WNW 50000 Meters,203299.298397351,20000,50000,270,315,0,0,18729.8434192692,0.092129405103315,6479.3966304793,0.031871219829865,26477.9380012216,0.130241167627988,0,0,72730.5152902087,0.357750940920889,78881.6050561719,0.388007266517944,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
50,NNW 100 Meters,0.9691496919986,0,100,315,360,0.906970025129,0.935841008480979,0.0621796668696,0.064158991519021,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
51,NNW 500 Meters,23.28412967512,100,500,315,360,19.09560062124,0.820112277661999,4.18852905388,0.179887722338001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
52,NNW 1000 Meters,72.7729047337399,500,1000,315,360,12.0885905762,0.166113893906386,0,0,14.8226957599,0.203684267024011,37.9224312456999,0.521106466540669,7.93918715194,0.109095372528934,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
53,NNW 5000 Meters,2328.8638220422,1000,5000,315,360,8.74397191821,0.00375460850714,146.457402728999,0.062887920428327,1968.32227358999,0.845185645876002,151.328569439999,0.064979569869095,54.0116043649999,0.023192255319436,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
54,NNW 10000 Meters,7277.79375378887,5000,10000,315,360,71.5568932767,0.009832223294243,1988.76125079,0.273264304825159,110.053654965999,0.015121843059747,4083.84017129997,0.56113711235275,0,0,856.151700473999,0.117638906712392,52.3337991853,0.007190887919578,115.0962837969,0.015814721836131,0,0,0,0,0,0,0,0,0,0,0,0,0,0
55,NNW 20000 Meters,29111.2814853717,10000,20000,315,360,16.9494444115999,0.000582229415772,512.97148747,0.017621054838406,0,0,153.476340179,0.005272057166433,0,0,10410.3564401,0.357605571068081,18002.3143529,0.618396492162191,15.2134203111,0.000522595349117,0,0,0,0,0,0,0,0,0,0,0,0,0,0
56,NNW 50000 Meters,203779.399335809,20000,50000,315,360,0,0,8186.23820012,0.040172059721453,0,0,0,0,0,0,22801.6255336899,0.111893673295773,172791.535601999,0.847934266982774,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0


